Rudraksh: A compact and lightweight post-quantum key-encapsulation mechanism

Resource-constrained devices such as wireless sensors and Internet of Things (IoT) devices have become ubiquitous in our digital ecosystem. These devices generate and handle a major part of our digital data. However, due to the impending threat of quantum computers on our existing public-key cryptographic schemes and the limited resources available on IoT devices, it is important to design lightweight post-quantum cryptographic (PQC) schemes suitable for these devices. In this work, we explored the design space of learning with error-based PQC schemes to design a lightweight key-encapsulation mechanism (KEM) suitable for resource-constrained devices. We have done a scrupulous and extensive analysis and evaluation of different design elements, such as polynomial size, field modulus structure, reduction algorithm, and secret and error distribution of an LWE-based KEM. Our explorations led to the proposal of a lightweight PQC-KEM, Rudraksh, without compromising security. Our scheme provides security against chosen ciphertext attacks (CCA) with more than 100 bits of Core-SVP post-quantum security and belongs to the NIST-level-I security category (provide security at least as much as AES-128). We have also shown how ASCON can be used for lightweight pseudo-random number generation and hash function in the lattice-based KEMs instead of the widely used Keccak for lightweight design. Our FPGA results show that Rudraksh currently requires the least area among the PQC KEMs of similar security. Our implementation of Rudraksh provides a $\sim3\times$ improvement in terms of the area requirement compared to the state-of-the-art area-optimized implementation of Kyber, can operate at $63\%$-$76\%$ higher frequency with respect to high-throughput Kyber, and improves time-area-product $\sim2\times$ compared to the state-of-the-art compact implementation of Kyber published in HPEC 2022.

==> rules.txt <==
Please follow these directions while writing to maintain uniformity throughout the document
Please add if you find something missing.


et al --> \textit{et al.}
i.e --> i.e.

Example --> e.g.

order of --> $O(n)$

Hyphenations:
-----------------
power of two --> power-of-two
state of the art --> state-of-the-art
KEM suite --> KEM-suite
High security --> High-security

labelling
-------
Section--> \label{sec:section_name}
Algorithm--> \label{alg:algo_name}
table--> \label{tab:table_name}
Figure--> \label{fig:table_name}

Abbreviations :
-------------------
Table --> Table
Algorithm --> Alg.
Chapter --> Chapter
Section --> Sec.
Equation --> Eq.
Figure--> Fig.
Appendix--> Appendix
Theorem --> Theorem


Function names 
XOF, gen-->\texttt{XOF}, \texttt{gen}


Notation:
--------------------------
Z_{q} = {0, 1,..., q-1} -> ring  --> \ring{Z}{q}
F_{q} = {0, 1,..., q-1} for prime q -> field --> \field{F}{q}
F_{q}^{*} = {1, 2,..., q-1} for prime q -> group --> \group{F}{q}
F_{q}^{k} = set of vectors of size k over the field F_{q} --> \fieldvec{F}{}{}
F_{q}^{k*n} = set of matrices of order k*n over the field F_{q} --> \fieldmat{F}{q}{k}{n}

a -> scaler --> \scaler{a}
A -> set  --> \set{A}
bold a -> vector  --> \vect{a}
bold a[i] -> i^th element of vector a --> \vecentry{a}{i}
Let bold v = (v[1], v[2], ..., v[r]) Then
(bold a)[bold v] -> a subvector of a, which consists the elements of v[1], v[2],...,v[r] positions of the vector a. --> \subvect{a}{v}
basis vector e_{i} --> \basisvec{i}

bold A -> matrix --> \mat{A}
(bold A)[i,j] -> i,j-th element of matrix A --> \matentry{A}{i}{j}
(bold A)[*,j] -> j-th column of A --> \matcol{A}{j}
(bold A)[i,*] -> i^th row of A --> \matrow{A}{i}
Let bold v = (v[1], v[2], ..., v[r]) Then
(bold A)[*,bold v] -> a submatrix of A, which consists the v[1], v[2],...,v[r] -th columns of the matrix A. --> \submatcol{A}{v}
(bold A)[bold v, *] -> a submatrix of A, which consists the v[1], v[2],...,v[r] -th row of the matrix A. --> \submatrow{A}{v}

bold a^T/ bold A^T -> transpose 

calligraphic C-> Code --> \mathcal{C} 
